Variable Read Disturbance: An Experimental Analysis of Temporal Variation in DRAM Read Disturbance

Modern DRAM chips are subject to read disturbance errors. State-of-the-art read disturbance mitigations rely on accurate and exhaustive characterization of the read disturbance threshold (RDT) (e.g., the number of aggressor row activations needed to induce the first RowHammer or RowPress bitflip) of every DRAM row (of which there are millions or billions in a modern system) to prevent read disturbance bitflips securely and with low overhead. We experimentally demonstrate for the first time that the RDT of a DRAM row significantly and unpredictably changes over time. We call this new phenomenon variable read disturbance (VRD). Our experiments using 160 DDR4 chips and 4 HBM2 chips from three major manufacturers yield two key observations. First, it is very unlikely that relatively few RDT measurements can accurately identify the RDT of a DRAM row. The minimum RDT of a DRAM row appears after tens of thousands of measurements (e.g., up to 94,467), and the minimum RDT of a DRAM row is 3.5X smaller than the maximum RDT observed for that row. Second, the probability of accurately identifying a row's RDT with a relatively small number of measurements reduces with increasing chip density or smaller technology node size. Our empirical results have implications for the security guarantees of read disturbance mitigation techniques: if the RDT of a DRAM row is not identified accurately, these techniques can easily become insecure. We discuss and evaluate using a guardband for RDT and error-correcting codes for mitigating read disturbance bitflips in the presence of RDTs that change unpredictably over time. We conclude that a >10% guardband for the minimum observed RDT combined with SECDED or Chipkill-like SSC error-correcting codes could prevent read disturbance bitflips at the cost of large read disturbance mitigation performance overheads (e.g., 45% performance loss for an RDT guardband of 50%).

==> test_time_numberofrowssweep.csv <==
numberofrows,one_bank,16_banks,32_banks
32768,3.60531976,3.840563023,7.681126045
65536,7.210639519,7.681126045,15.36225209
131072,14.42127904,15.36225209,30.72450418
262144,28.84255808,30.72450418,61.44900836

==> test_time_numberofrowssweep_press.csv <==
numberofrows,one_bank,16_banks,32_banks
32768,14232.80914,14238.78503,14252.32611
65536,28465.61827,28477.57006,28504.65221
131072,56931.23654,56955.14011,57009.30442
262144,113862.4731,113910.2802,114018.6088

==> test_times_hammersweep.csv <==
HAMMER,one_bank,16_banks,32_banks
500,5.45411E-05,6.11E-05,0.000122213
1000,0.00010063,0.000107196,0.000214392
2000,0.000192811,0.000199376,0.000398752
4000,0.000377171,0.000383736,0.000767472
8000,0.000745891,0.000752456,0.001504912
16000,0.001483331,0.001489896,0.002979792
